A Lyapunov-type approach to convergence of the Douglas-Rachford algorithm

The Douglas-Rachford projection algorithm is an iterative method used to find a point in the intersection of closed constraint sets. The algorithm has been experimentally observed to solve various nonconvex feasibility problems which current theory cannot sufficiently explain. In this paper, we prove convergence of the Douglas-Rachford algorithm in a potentially nonconvex setting. Our analysis relies on the existence of a Lyapunov-type functional whose convexity properties are not tantamount to convexity of the original constraint sets. Moreover, we provide various nonconvex examples in which our framework proves global convergence of the algorithm.

==> 170615_contourtmp0.dat <==
0.0e0 -3.0e0 1.45e1 1.45e1
2.5e-1 -3.0e0 1.25397995e1 1.25397995e1
5.0e-1 -3.0e0 1.10664001e1 1.10664001e1
7.5e-1 -3.0e0 9.9740997e0 9.9740997e0
1.0e0 -3.0e0 9.1787003e0 9.1787003e0
1.25e0 -3.0e0 8.6156006e0 8.6156006e0
1.5e0 -3.0e0 8.2313995e0 8.2313995e0
1.75e0 -3.0e0 7.9873993e0 7.9873993e0
2.0e0 -3.0e0 7.8533005e0 7.8533005e0
2.25e0 -3.0e0 7.8042007e0 7.8042007e0
2.5e0 -3.0e0 7.8208267e0 7.8208267e0
2.75e0 -3.0e0 7.8892632e0 7.8892632e0
3.0e0 -3.0e0 7.9978603e0 7.9978603e0
3.25e0 -3.0e0 8.1377313e0 8.1377313e0
3.5e0 -3.0e0 8.3019627e0 8.3019627e0
3.75e0 -3.0e0 8.4851689e0 8.4851689e0
4.0e0 -3.0e0 8.6831482e0 8.6831482e0
4.25e0 -3.0e0 8.8926372e0 8.8926372e0
4.5e0 -3.0e0 9.1110857e0 9.1110857e0
4.75e0 -3.0e0 9.3365147e0 9.3365147e0
5.0e0 -3.0e0 9.5673776e0 9.5673776e0
5.25e0 -3.0e0 9.8024734e0 9.8024734e0
5.5e0 -3.0e0 1.00408664e1 1.00408664e1
5.75e0 -3.0e0 1.02818266e1 1.02818266e1
6.0e0 -3.0e0 1.05247865e1 1.05247865e1

0.0e0 -2.75e0 1.378125e1 1.378125e1
2.5e-1 -2.75e0 1.18210495e1 1.18210495e1
5.0e-1 -2.75e0 1.03476501e1 1.03476501e1
7.5e-1 -2.75e0 9.2553497e0 9.2553497e0
1.0e0 -2.75e0 8.4599503e0 8.4599503e0
1.25e0 -2.75e0 7.8968506e0 7.8968506e0
1.5e0 -2.75e0 7.5126495e0 7.5126495e0
1.75e0 -2.75e0 7.2686493e0 7.2686493e0
2.0e0 -2.75e0 7.1345505e0 7.1345505e0
2.25e0 -2.75e0 7.0854507e0 7.0854507e0
2.5e0 -2.75e0 7.1020767e0 7.1020767e0
2.75e0 -2.75e0 7.1705132e0 7.1705132e0
3.0e0 -2.75e0 7.2791103e0 7.2791103e0
3.25e0 -2.75e0 7.4189813e0 7.4189813e0
3.5e0 -2.75e0 7.5832127e0 7.5832127e0
3.75e0 -2.75e0 7.7664189e0 7.7664189e0
4.0e0 -2.75e0 7.9643982e0 7.9643982e0
4.25e0 -2.75e0 8.1738872e0 8.1738872e0
4.5e0 -2.75e0 8.3923357e0 8.3923357e0
4.75e0 -2.75e0 8.6177647e0 8.6177647e0
5.0e0 -2.75e0 8.8486276e0 8.8486276e0
5.25e0 -2.75e0 9.0837234e0 9.0837234e0
5.5e0 -2.75e0 9.3221164e0 9.3221164e0
5.75e0 -2.75e0 9.5630766e0 9.5630766e0
6.0e0 -2.75e0 9.8060365e0 9.8060365e0

0.0e0 -2.5e0 1.3125e1 1.3125e1
2.5e-1 -2.5e0 1.11647995e1 1.11647995e1
5.0e-1 -2.5e0 9.6914001e0 9.6914001e0
7.5e-1 -2.5e0 8.5990997e0 8.5990997e0
1.0e0 -2.5e0 7.8037003e0 7.8037003e0
1.25e0 -2.5e0 7.2406006e0 7.2406006e0
1.5e0 -2.5e0 6.8563995e0 6.8563995e0
1.75e0 -2.5e0 6.6123993e0 6.6123993e0
2.0e0 -2.5e0 6.4783005e0 6.4783005e0
2.25e0 -2.5e0 6.4292007e0 6.4292007e0
2.5e0 -2.5e0 6.4458267e0 6.4458267e0
2.75e0 -2.5e0 6.5142632e0 6.5142632e0
3.0e0 -2.5e0 6.6228603e0 6.6228603e0
3.25e0 -2.5e0 6.7627313e0 6.7627313e0
3.5e0 -2.5e0 6.9269627e0 6.9269627e0
3.75e0 -2.5e0 7.1101689e0 7.1101689e0
4.0e0 -2.5e0 7.3081482e0 7.3081482e0
4.25e0 -2.5e0 7.5176372e0 7.5176372e0
4.5e0 -2.5e0 7.7360857e0 7.7360857e0
4.75e0 -2.5e0 7.9615147e0 7.9615147e0
5.0e0 -2.5e0 8.1923776e0 8.1923776e0
5.25e0 -2.5e0 8.4274734e0 8.4274734e0
5.5e0 -2.5e0 8.6658664e0 8.6658664e0
5.75e0 -2.5e0 8.9068266e0 8.9068266e0
6.0e0 -2.5e0 9.1497865e0 9.1497865e0

0.0e0 -2.25e0 1.253125e1 1.253125e1
2.5e-1 -2.25e0 1.05710495e1 1.05710495e1
5.0e-1 -2.25e0 9.0976501e0 9.0976501e0
7.5e-1 -2.25e0 8.0053497e0 8.0053497e0
1.0e0 -2.25e0 7.2099503e0 7.2099503e0
1.25e0 -2.25e0 6.6468506e0 6.6468506e0
1.5e0 -2.25e0 6.2626495e0 6.2626495e0
1.75e0 -2.25e0 6.0186493e0 6.0186493e0
2.0e0 -2.25e0 5.8845505e0 5.8845505e0
2.25e0 -2.25e0 5.8354507e0 5.8354507e0
2.5e0 -2.25e0 5.8520767e0 5.8520767e0
2.75e0 -2.25e0 5.9205132e0 5.9205132e0
3.0e0 -2.25e0 6.0291103e0 6.0291103e0
3.25e0 -2.25e0 6.1689813e0 6.1689813e0
3.5e0 -2.25e0 6.3332127e0 6.3332127e0
3.75e0 -2.25e0 6.5164189e0 6.5164189e0
4.0e0 -2.25e0 6.7143982e0 6.7143982e0
4.25e0 -2.25e0 6.9238872e0 6.9238872e0
4.5e0 -2.25e0 7.1423357e0 7.1423357e0
4.75e0 -2.25e0 7.3677647e0 7.3677647e0
5.0e0 -2.25e0 7.5986276e0 7.5986276e0
5.25e0 -2.25e0 7.8337234e0 7.8337234e0
5.5e0 -2.25e0 8.0721164e0 8.0721164e0
5.75e0 -2.25e0 8.3130766e0 8.3130766e0
6.0e0 -2.25e0 8.5560365e0 8.5560365e0

0.0e0 -2.0e0 1.2e1 1.2e1
2.5e-1 -2.0e0 1.00397995e1 1.00397995e1
5.0e-1 -2.0e0 8.5664001e0 8.5664001e0
7.5e-1 -2.0e0 7.4740997e0 7.4740997e0
1.0e0 -2.0e0 6.6787003e0 6.6787003e0
1.25e0 -2.0e0 6.1156006e0 6.1156006e0
1.5e0 -2.0e0 5.7313995e0 5.7313995e0
1.75e0 -2.0e0 5.4873993e0 5.4873993e0
2.0e0 -2.0e0 5.3533005e0 5.3533005e0
2.25e0 -2.0e0 5.3042007e0 5.3042007e0
2.5e0 -2.0e0 5.3208267e0 5.3208267e0
2.75e0 -2.0e0 5.3892632e0 5.3892632e0
3.0e0 -2.0e0 5.4978603e0 5.4978603e0
3.25e0 -2.0e0 5.6377313e0 5.6377313e0
3.5e0 -2.0e0 5.8019627e0 5.8019627e0
3.75e0 -2.0e0 5.9851689e0 5.9851689e0
4.0e0 -2.0e0 6.1831482e0 6.1831482e0
4.25e0 -2.0e0 6.3926372e0 6.3926372e0
4.5e0 -2.0e0 6.6110857e0 6.6110857e0
4.75e0 -2.0e0 6.8365147e0 6.8365147e0
5.0e0 -2.0e0 7.0673776e0 7.0673776e0
5.25e0 -2.0e0 7.3024734e0 7.3024734e0
5.5e0 -2.0e0 7.5408664e0 7.5408664e0
5.75e0 -2.0e0 7.7818266e0 7.7818266e0
6.0e0 -2.0e0 8.0247865e0 8.0247865e0

0.0e0 -1.75e0 1.153125e1 1.153125e1
2.5e-1 -1.75e0 9.5710495e0 9.5710495e0
5.0e-1 -1.75e0 8.0976501e0 8.0976501e0
7.5e-1 -1.75e0 7.0053497e0 7.0053497e0
1.0e0 -1.75e0 6.2099503e0 6.2099503e0
1.25e0 -1.75e0 5.6468506e0 5.6468506e0
1.5e0 -1.75e0 5.2626495e0 5.2626495e0
1.75e0 -1.75e0 5.0186493e0 5.0186493e0
2.0e0 -1.75e0 4.8845505e0 4.8845505e0
2.25e0 -1.75e0 4.8354507e0 4.8354507e0
2.5e0 -1.75e0 4.8520767e0 4.8520767e0
2.75e0 -1.75e0 4.9205132e0 4.9205132e0
3.0e0 -1.75e0 5.0291103e0 5.0291103e0
3.25e0 -1.75e0 5.1689813e0 5.1689813e0
3.5e0 -1.75e0 5.3332127e0 5.3332127e0
3.75e0 -1.75e0 5.5164189e0 5.5164189e0
4.0e0 -1.75e0 5.7143982e0 5.7143982e0
4.25e0 -1.75e0 5.9238872e0 5.9238872e0
4.5e0 -1.75e0 6.1423357e0 6.1423357e0
4.75e0 -1.75e0 6.3677647e0 6.3677647e0
5.0e0 -1.75e0 6.5986276e0 6.5986276e0
5.25e0 -1.75e0 6.8337234e0 6.8337234e0
5.5e0 -1.75e0 7.0721164e0 7.0721164e0
5.75e0 -1.75e0 7.3130766e0 7.3130766e0
6.0e0 -1.75e0 7.5560365e0 7.5560365e0

0.0e0 -1.5e0 1.1125e1 1.1125e1
2.5e-1 -1.5e0 9.1647995e0 9.1647995e0
5.0e-1 -1.5e0 7.6914001e0 7.6914001e0
7.5e-1 -1.5e0 6.5990997e0 6.5990997e0
1.0e0 -1.5e0 5.8037003e0 5.8037003e0
1.25e0 -1.5e0 5.2406006e0 5.2406006e0
1.5e0 -1.5e0 4.8563995e0 4.8563995e0
1.75e0 -1.5e0 4.6123993e0 4.6123993e0
2.0e0 -1.5e0 4.4783005e0 4.4783005e0
2.25e0 -1.5e0 4.4292007e0 4.4292007e0
2.5e0 -1.5e0 4.4458267e0 4.4458267e0
2.75e0 -1.5e0 4.5142632e0 4.5142632e0
3.0e0 -1.5e0 4.6228603e0 4.6228603e0
3.25e0 -1.5e0 4.7627313e0 4.7627313e0
3.5e0 -1.5e0 4.9269627e0 4.9269627e0
3.75e0 -1.5e0 5.1101689e0 5.1101689e0
4.0e0 -1.5e0 5.3081482e0 5.3081482e0
4.25e0 -1.5e0 5.5176372e0 5.5176372e0
4.5e0 -1.5e0 5.7360857e0 5.7360857e0
4.75e0 -1.5e0 5.9615147e0 5.9615147e0
5.0e0 -1.5e0 6.1923776e0 6.1923776e0
5.25e0 -1.5e0 6.4274734e0 6.4274734e0
5.5e0 -1.5e0 6.6658664e0 6.6658664e0
5.75e0 -1.5e0 6.9068266e0 6.9068266e0
6.0e0 -1.5e0 7.1497865e0 7.1497865e0

0.0e0 -1.25e0 1.078125e1 1.078125e1
2.5e-1 -1.25e0 8.8210495e0 8.8210495e0
5.0e-1 -1.25e0 7.3476501e0 7.3476501e0
7.5e-1 -1.25e0 6.2553497e0 6.2553497e0
1.0e0 -1.25e0 5.4599503e0 5.4599503e0
1.25e0 -1.25e0 4.8968506e0 4.8968506e0
1.5e0 -1.25e0 4.5126495e0 4.5126495e0
1.75e0 -1.25e0 4.2686493e0 4.2686493e0
2.0e0 -1.25e0 4.1345505e0 4.1345505e0
2.25e0 -1.25e0 4.0854507e0 4.0854507e0
2.5e0 -1.25e0 4.1020767e0 4.1020767e0
2.75e0 -1.25e0 4.1705132e0 4.1705132e0
3.0e0 -1.25e0 4.2791103e0 4.2791103e0
3.25e0 -1.25e0 4.4189813e0 4.4189813e0
3.5e0 -1.25e0 4.5832127e0 4.5832127e0
3.75e0 -1.25e0 4.7664189e0 4.7664189e0
4.0e0 -1.25e0 4.9643982e0 4.9643982e0
4.25e0 -1.25e0 5.1738872e0 5.1738872e0
4.5e0 -1.25e0 5.3923357e0 5.3923357e0
4.75e0 -1.25e0 5.6177647e0 5.6177647e0
5.0e0 -1.25e0 5.8486276e0 5.8486276e0
5.25e0 -1.25e0 6.0837234e0 6.0837234e0
5.5e0 -1.25e0 6.3221164e0 6.3221164e0
5.75e0 -1.25e0 6.5630766e0 6.5630766e0
6.0e0 -1.25e0 6.8060365e0 6.8060365e0

0.0e0 -1.0e0 1.05e1 1.05e1
2.5e-1 -1.0e0 8.5397995e0 8.5397995e0
5.0e-1 -1.0e0 7.0664001e0 7.0664001e0
7.5e-1 -1.0e0 5.9740997e0 5.9740997e0
1.0e0 -1.0e0 5.1787003e0 5.1787003e0
1.25e0 -1.0e0 4.6156006e0 4.6156006e0
1.5e0 -1.0e0 4.2313995e0 4.2313995e0
1.75e0 -1.0e0 3.9873993e0 3.9873993e0
2.0e0 -1.0e0 3.8533005e0 3.8533005e0
2.25e0 -1.0e0 3.8042007e0 3.8042007e0
2.5e0 -1.0e0 3.8208267e0 3.8208267e0
2.75e0 -1.0e0 3.8892632e0 3.8892632e0
3.0e0 -1.0e0 3.9978603e0 3.9978603e0
3.25e0 -1.0e0 4.1377313e0 4.1377313e0
3.5e0 -1.0e0 4.3019627e0 4.3019627e0
3.75e0 -1.0e0 4.4851689e0 4.4851689e0
4.0e0 -1.0e0 4.6831482e0 4.6831482e0
4.25e0 -1.0e0 4.8926372e0 4.8926372e0
4.5e0 -1.0e0 5.1110857e0 5.1110857e0
4.75e0 -1.0e0 5.3365147e0 5.3365147e0
5.0e0 -1.0e0 5.5673776e0 5.5673776e0
5.25e0 -1.0e0 5.8024734e0 5.8024734e0
5.5e0 -1.0e0 6.0408664e0 6.0408664e0
5.75e0 -1.0e0 6.2818266e0 6.2818266e0
6.0e0 -1.0e0 6.5247865e0 6.5247865e0

0.0e0 -7.5e-1 1.028125e1 1.028125e1
2.5e-1 -7.5e-1 8.3210495e0 8.3210495e0
5.0e-1 -7.5e-1 6.8476501e0 6.8476501e0
7.5e-1 -7.5e-1 5.7553497e0 5.7553497e0
1.0e0 -7.5e-1 4.9599503e0 4.9599503e0
1.25e0 -7.5e-1 4.3968506e0 4.3968506e0
1.5e0 -7.5e-1 4.0126495e0 4.0126495e0
1.75e0 -7.5e-1 3.7686493e0 3.7686493e0
2.0e0 -7.5e-1 3.6345505e0 3.6345505e0
2.25e0 -7.5e-1 3.5854507e0 3.5854507e0
2.5e0 -7.5e-1 3.6020767e0 3.6020767e0
2.75e0 -7.5e-1 3.6705132e0 3.6705132e0
3.0e0 -7.5e-1 3.7791103e0 3.7791103e0
3.25e0 -7.5e-1 3.9189813e0 3.9189813e0
3.5e0 -7.5e-1 4.0832127e0 4.0832127e0
3.75e0 -7.5e-1 4.2664189e0 4.2664189e0
4.0e0 -7.5e-1 4.4643982e0 4.4643982e0
4.25e0 -7.5e-1 4.6738872e0 4.6738872e0
4.5e0 -7.5e-1 4.8923357e0 4.8923357e0
4.75e0 -7.5e-1 5.1177647e0 5.1177647e0
5.0e0 -7.5e-1 5.3486276e0 5.3486276e0
5.25e0 -7.5e-1 5.5837234e0 5.5837234e0
5.5e0 -7.5e-1 5.8221164e0 5.8221164e0
5.75e0 -7.5e-1 6.0630766e0 6.0630766e0
6.0e0 -7.5e-1 6.3060365e0 6.3060365e0

0.0e0 -5.0e-1 1.0125e1 1.0125e1
2.5e-1 -5.0e-1 8.1647995e0 8.1647995e0
5.0e-1 -5.0e-1 6.6914001e0 6.6914001e0
7.5e-1 -5.0e-1 5.5990997e0 5.5990997e0
1.0e0 -5.0e-1 4.8037003e0 4.8037003e0
1.25e0 -5.0e-1 4.2406006e0 4.2406006e0
1.5e0 -5.0e-1 3.8563995e0 3.8563995e0
1.75e0 -5.0e-1 3.6123993e0 3.6123993e0
2.0e0 -5.0e-1 3.4783005e0 3.4783005e0
2.25e0 -5.0e-1 3.4292007e0 3.4292007e0
2.5e0 -5.0e-1 3.4458267e0 3.4458267e0
2.75e0 -5.0e-1 3.5142632e0 3.5142632e0
3.0e0 -5.0e-1 3.6228603e0 3.6228603e0
3.25e0 -5.0e-1 3.7627313e0 3.7627313e0
3.5e0 -5.0e-1 3.9269627e0 3.9269627e0
3.75e0 -5.0e-1 4.1101689e0 4.1101689e0
4.0e0 -5.0e-1 4.3081482e0 4.3081482e0
4.25e0 -5.0e-1 4.5176372e0 4.5176372e0
4.5e0 -5.0e-1 4.7360857e0 4.7360857e0
4.75e0 -5.0e-1 4.9615147e0 4.9615147e0
5.0e0 -5.0e-1 5.1923776e0 5.1923776e0
5.25e0 -5.0e-1 5.4274734e0 5.4274734e0
5.5e0 -5.0e-1 5.6658664e0 5.6658664e0
5.75e0 -5.0e-1 5.9068266e0 5.9068266e0
6.0e0 -5.0e-1 6.1497865e0 6.1497865e0

0.0e0 -2.5e-1 1.003125e1 1.003125e1
2.5e-1 -2.5e-1 8.0710495e0 8.0710495e0
5.0e-1 -2.5e-1 6.5976501e0 6.5976501e0
7.5e-1 -2.5e-1 5.5053497e0 5.5053497e0
1.0e0 -2.5e-1 4.7099503e0 4.7099503e0
1.25e0 -2.5e-1 4.1468506e0 4.1468506e0
1.5e0 -2.5e-1 3.7626495e0 3.7626495e0
1.75e0 -2.5e-1 3.5186493e0 3.5186493e0
2.0e0 -2.5e-1 3.3845505e0 3.3845505e0
2.25e0 -2.5e-1 3.3354507e0 3.3354507e0
2.5e0 -2.5e-1 3.3520767e0 3.3520767e0
2.75e0 -2.5e-1 3.4205132e0 3.4205132e0
3.0e0 -2.5e-1 3.5291103e0 3.5291103e0
3.25e0 -2.5e-1 3.6689813e0 3.6689813e0
3.5e0 -2.5e-1 3.8332127e0 3.8332127e0
3.75e0 -2.5e-1 4.0164189e0 4.0164189e0
4.0e0 -2.5e-1 4.2143982e0 4.2143982e0
4.25e0 -2.5e-1 4.4238872e0 4.4238872e0
4.5e0 -2.5e-1 4.6423357e0 4.6423357e0
4.75e0 -2.5e-1 4.8677647e0 4.8677647e0
5.0e0 -2.5e-1 5.0986276e0 5.0986276e0
5.25e0 -2.5e-1 5.3337234e0 5.3337234e0
5.5e0 -2.5e-1 5.5721164e0 5.5721164e0
5.75e0 -2.5e-1 5.8130766e0 5.8130766e0
6.0e0 -2.5e-1 6.0560365e0 6.0560365e0

0.0e0 0.0e0 1.0e1 1.0e1
2.5e-1 0.0e0 8.0397995e0 8.0397995e0
5.0e-1 0.0e0 6.5664001e0 6.5664001e0
7.5e-1 0.0e0 5.4740997e0 5.4740997e0
1.0e0 0.0e0 4.6787003e0 4.6787003e0
1.25e0 0.0e0 4.1156006e0 4.1156006e0
1.5e0 0.0e0 3.7313995e0 3.7313995e0
1.75e0 0.0e0 3.4873993e0 3.4873993e0
2.0e0 0.0e0 3.3533005e0 3.3533005e0
2.25e0 0.0e0 3.3042007e0 3.3042007e0
2.5e0 0.0e0 3.3208267e0 3.3208267e0
2.75e0 0.0e0 3.3892632e0 3.3892632e0
3.0e0 0.0e0 3.4978603e0 3.4978603e0
3.25e0 0.0e0 3.6377313e0 3.6377313e0
3.5e0 0.0e0 3.8019627e0 3.8019627e0
3.75e0 0.0e0 3.9851689e0 3.9851689e0
4.0e0 0.0e0 4.1831482e0 4.1831482e0
4.25e0 0.0e0 4.3926372e0 4.3926372e0
4.5e0 0.0e0 4.6110857e0 4.6110857e0
4.75e0 0.0e0 4.8365147e0 4.8365147e0
5.0e0 0.0e0 5.0673776e0 5.0673776e0
5.25e0 0.0e0 5.3024734e0 5.3024734e0
5.5e0 0.0e0 5.5408664e0 5.5408664e0
5.75e0 0.0e0 5.7818266e0 5.7818266e0
6.0e0 0.0e0 6.0247865e0 6.0247865e0

0.0e0 2.5e-1 1.003125e1 1.003125e1
2.5e-1 2.5e-1 8.0710495e0 8.0710495e0
5.0e-1 2.5e-1 6.5976501e0 6.5976501e0
7.5e-1 2.5e-1 5.5053497e0 5.5053497e0
1.0e0 2.5e-1 4.7099503e0 4.7099503e0
1.25e0 2.5e-1 4.1468506e0 4.1468506e0
1.5e0 2.5e-1 3.7626495e0 3.7626495e0
1.75e0 2.5e-1 3.5186493e0 3.5186493e0
2.0e0 2.5e-1 3.3845505e0 3.3845505e0
2.25e0 2.5e-1 3.3354507e0 3.3354507e0
2.5e0 2.5e-1 3.3520767e0 3.3520767e0
2.75e0 2.5e-1 3.4205132e0 3.4205132e0
3.0e0 2.5e-1 3.5291103e0 3.5291103e0
3.25e0 2.5e-1 3.6689813e0 3.6689813e0
3.5e0 2.5e-1 3.8332127e0 3.8332127e0
3.75e0 2.5e-1 4.0164189e0 4.0164189e0
4.0e0 2.5e-1 4.2143982e0 4.2143982e0
4.25e0 2.5e-1 4.4238872e0 4.4238872e0
4.5e0 2.5e-1 4.6423357e0 4.6423357e0
4.75e0 2.5e-1 4.8677647e0 4.8677647e0
5.0e0 2.5e-1 5.0986276e0 5.0986276e0
5.25e0 2.5e-1 5.3337234e0 5.3337234e0
5.5e0 2.5e-1 5.5721164e0 5.5721164e0
5.75e0 2.5e-1 5.8130766e0 5.8130766e0
6.0e0 2.5e-1 6.0560365e0 6.0560365e0

0.0e0 5.0e-1 1.0125e1 1.0125e1
2.5e-1 5.0e-1 8.1647995e0 8.1647995e0
5.0e-1 5.0e-1 6.6914001e0 6.6914001e0
7.5e-1 5.0e-1 5.5990997e0 5.5990997e0
1.0e0 5.0e-1 4.8037003e0 4.8037003e0
1.25e0 5.0e-1 4.2406006e0 4.2406006e0
1.5e0 5.0e-1 3.8563995e0 3.8563995e0
1.75e0 5.0e-1 3.6123993e0 3.6123993e0
2.0e0 5.0e-1 3.4783005e0 3.4783005e0
2.25e0 5.0e-1 3.4292007e0 3.4292007e0
2.5e0 5.0e-1 3.4458267e0 3.4458267e0
2.75e0 5.0e-1 3.5142632e0 3.5142632e0
3.0e0 5.0e-1 3.6228603e0 3.6228603e0
3.25e0 5.0e-1 3.7627313e0 3.7627313e0
3.5e0 5.0e-1 3.9269627e0 3.9269627e0
3.75e0 5.0e-1 4.1101689e0 4.1101689e0
4.0e0 5.0e-1 4.3081482e0 4.3081482e0
4.25e0 5.0e-1 4.5176372e0 4.5176372e0
4.5e0 5.0e-1 4.7360857e0 4.7360857e0
4.75e0 5.0e-1 4.9615147e0 4.9615147e0
5.0e0 5.0e-1 5.1923776e0 5.1923776e0
5.25e0 5.0e-1 5.4274734e0 5.4274734e0
5.5e0 5.0e-1 5.6658664e0 5.6658664e0
5.75e0 5.0e-1 5.9068266e0 5.9068266e0
6.0e0 5.0e-1 6.1497865e0 6.1497865e0

0.0e0 7.5e-1 1.028125e1 1.028125e1
2.5e-1 7.5e-1 8.3210495e0 8.3210495e0
5.0e-1 7.5e-1 6.8476501e0 6.8476501e0
7.5e-1 7.5e-1 5.7553497e0 5.7553497e0
1.0e0 7.5e-1 4.9599503e0 4.9599503e0
1.25e0 7.5e-1 4.3968506e0 4.3968506e0
1.5e0 7.5e-1 4.0126495e0 4.0126495e0
1.75e0 7.5e-1 3.7686493e0 3.7686493e0
2.0e0 7.5e-1 3.6345505e0 3.6345505e0
2.25e0 7.5e-1 3.5854507e0 3.5854507e0
2.5e0 7.5e-1 3.6020767e0 3.6020767e0
2.75e0 7.5e-1 3.6705132e0 3.6705132e0
3.0e0 7.5e-1 3.7791103e0 3.7791103e0
3.25e0 7.5e-1 3.9189813e0 3.9189813e0
3.5e0 7.5e-1 4.0832127e0 4.0832127e0
3.75e0 7.5e-1 4.2664189e0 4.2664189e0
4.0e0 7.5e-1 4.4643982e0 4.4643982e0
4.25e0 7.5e-1 4.6738872e0 4.6738872e0
4.5e0 7.5e-1 4.8923357e0 4.8923357e0
4.75e0 7.5e-1 5.1177647e0 5.1177647e0
5.0e0 7.5e-1 5.3486276e0 5.3486276e0
5.25e0 7.5e-1 5.5837234e0 5.5837234e0
5.5e0 7.5e-1 5.8221164e0 5.8221164e0
5.75e0 7.5e-1 6.0630766e0 6.0630766e0
6.0e0 7.5e-1 6.3060365e0 6.3060365e0

0.0e0 1.0e0 1.05e1 1.05e1
2.5e-1 1.0e0 8.5397995e0 8.5397995e0
5.0e-1 1.0e0 7.0664001e0 7.0664001e0
7.5e-1 1.0e0 5.9740997e0 5.9740997e0
1.0e0 1.0e0 5.1787003e0 5.1787003e0
1.25e0 1.0e0 4.6156006e0 4.6156006e0
1.5e0 1.0e0 4.2313995e0 4.2313995e0
1.75e0 1.0e0 3.9873993e0 3.9873993e0
2.0e0 1.0e0 3.8533005e0 3.8533005e0
2.25e0 1.0e0 3.8042007e0 3.8042007e0
2.5e0 1.0e0 3.8208267e0 3.8208267e0
2.75e0 1.0e0 3.8892632e0 3.8892632e0
3.0e0 1.0e0 3.9978603e0 3.9978603e0
3.25e0 1.0e0 4.1377313e0 4.1377313e0
3.5e0 1.0e0 4.3019627e0 4.3019627e0
3.75e0 1.0e0 4.4851689e0 4.4851689e0
4.0e0 1.0e0 4.6831482e0 4.6831482e0
4.25e0 1.0e0 4.8926372e0 4.8926372e0
4.5e0 1.0e0 5.1110857e0 5.1110857e0
4.75e0 1.0e0 5.3365147e0 5.3365147e0
5.0e0 1.0e0 5.5673776e0 5.5673776e0
5.25e0 1.0e0 5.8024734e0 5.8024734e0
5.5e0 1.0e0 6.0408664e0 6.0408664e0
5.75e0 1.0e0 6.2818266e0 6.2818266e0
6.0e0 1.0e0 6.5247865e0 6.5247865e0

0.0e0 1.25e0 1.078125e1 1.078125e1
2.5e-1 1.25e0 8.8210495e0 8.8210495e0
5.0e-1 1.25e0 7.3476501e0 7.3476501e0
7.5e-1 1.25e0 6.2553497e0 6.2553497e0
1.0e0 1.25e0 5.4599503e0 5.4599503e0
1.25e0 1.25e0 4.8968506e0 4.8968506e0
1.5e0 1.25e0 4.5126495e0 4.5126495e0
1.75e0 1.25e0 4.2686493e0 4.2686493e0
2.0e0 1.25e0 4.1345505e0 4.1345505e0
2.25e0 1.25e0 4.0854507e0 4.0854507e0
2.5e0 1.25e0 4.1020767e0 4.1020767e0
2.75e0 1.25e0 4.1705132e0 4.1705132e0
3.0e0 1.25e0 4.2791103e0 4.2791103e0
3.25e0 1.25e0 4.4189813e0 4.4189813e0
3.5e0 1.25e0 4.5832127e0 4.5832127e0
3.75e0 1.25e0 4.7664189e0 4.7664189e0
4.0e0 1.25e0 4.9643982e0 4.9643982e0
4.25e0 1.25e0 5.1738872e0 5.1738872e0
4.5e0 1.25e0 5.3923357e0 5.3923357e0
4.75e0 1.25e0 5.6177647e0 5.6177647e0
5.0e0 1.25e0 5.8486276e0 5.8486276e0
5.25e0 1.25e0 6.0837234e0 6.0837234e0
5.5e0 1.25e0 6.3221164e0 6.3221164e0
5.75e0 1.25e0 6.5630766e0 6.5630766e0
6.0e0 1.25e0 6.8060365e0 6.8060365e0

0.0e0 1.5e0 1.1125e1 1.1125e1
2.5e-1 1.5e0 9.1647995e0 9.1647995e0
5.0e-1 1.5e0 7.6914001e0 7.6914001e0
7.5e-1 1.5e0 6.5990997e0 6.5990997e0
1.0e0 1.5e0 5.8037003e0 5.8037003e0
1.25e0 1.5e0 5.2406006e0 5.2406006e0
1.5e0 1.5e0 4.8563995e0 4.8563995e0
1.75e0 1.5e0 4.6123993e0 4.6123993e0
2.0e0 1.5e0 4.4783005e0 4.4783005e0
2.25e0 1.5e0 4.4292007e0 4.4292007e0
2.5e0 1.5e0 4.4458267e0 4.4458267e0
2.75e0 1.5e0 4.5142632e0 4.5142632e0
3.0e0 1.5e0 4.6228603e0 4.6228603e0
3.25e0 1.5e0 4.7627313e0 4.7627313e0
3.5e0 1.5e0 4.9269627e0 4.9269627e0
3.75e0 1.5e0 5.1101689e0 5.1101689e0
4.0e0 1.5e0 5.3081482e0 5.3081482e0
4.25e0 1.5e0 5.5176372e0 5.5176372e0
4.5e0 1.5e0 5.7360857e0 5.7360857e0
4.75e0 1.5e0 5.9615147e0 5.9615147e0
5.0e0 1.5e0 6.1923776e0 6.1923776e0
5.25e0 1.5e0 6.4274734e0 6.4274734e0
5.5e0 1.5e0 6.6658664e0 6.6658664e0
5.75e0 1.5e0 6.9068266e0 6.9068266e0
6.0e0 1.5e0 7.1497865e0 7.1497865e0

0.0e0 1.75e0 1.153125e1 1.153125e1
2.5e-1 1.75e0 9.5710495e0 9.5710495e0
5.0e-1 1.75e0 8.0976501e0 8.0976501e0
7.5e-1 1.75e0 7.0053497e0 7.0053497e0
1.0e0 1.75e0 6.2099503e0 6.2099503e0
1.25e0 1.75e0 5.6468506e0 5.6468506e0
1.5e0 1.75e0 5.2626495e0 5.2626495e0
1.75e0 1.75e0 5.0186493e0 5.0186493e0
2.0e0 1.75e0 4.8845505e0 4.8845505e0
2.25e0 1.75e0 4.8354507e0 4.8354507e0
2.5e0 1.75e0 4.8520767e0 4.8520767e0
2.75e0 1.75e0 4.9205132e0 4.9205132e0
3.0e0 1.75e0 5.0291103e0 5.0291103e0
3.25e0 1.75e0 5.1689813e0 5.1689813e0
3.5e0 1.75e0 5.3332127e0 5.3332127e0
3.75e0 1.75e0 5.5164189e0 5.5164189e0
4.0e0 1.75e0 5.7143982e0 5.7143982e0
4.25e0 1.75e0 5.9238872e0 5.9238872e0
4.5e0 1.75e0 6.1423357e0 6.1423357e0
4.75e0 1.75e0 6.3677647e0 6.3677647e0
5.0e0 1.75e0 6.5986276e0 6.5986276e0
5.25e0 1.75e0 6.8337234e0 6.8337234e0
5.5e0 1.75e0 7.0721164e0 7.0721164e0
5.75e0 1.75e0 7.3130766e0 7.3130766e0
6.0e0 1.75e0 7.5560365e0 7.5560365e0

0.0e0 2.0e0 1.2e1 1.2e1
2.5e-1 2.0e0 1.00397995e1 1.00397995e1
5.0e-1 2.0e0 8.5664001e0 8.5664001e0
7.5e-1 2.0e0 7.4740997e0 7.4740997e0
1.0e0 2.0e0 6.6787003e0 6.6787003e0
1.25e0 2.0e0 6.1156006e0 6.1156006e0
1.5e0 2.0e0 5.7313995e0 5.7313995e0
1.75e0 2.0e0 5.4873993e0 5.4873993e0
2.0e0 2.0e0 5.3533005e0 5.3533005e0
2.25e0 2.0e0 5.3042007e0 5.3042007e0
2.5e0 2.0e0 5.3208267e0 5.3208267e0
2.75e0 2.0e0 5.3892632e0 5.3892632e0
3.0e0 2.0e0 5.4978603e0 5.4978603e0
3.25e0 2.0e0 5.6377313e0 5.6377313e0
3.5e0 2.0e0 5.8019627e0 5.8019627e0
3.75e0 2.0e0 5.9851689e0 5.9851689e0
4.0e0 2.0e0 6.1831482e0 6.1831482e0
4.25e0 2.0e0 6.3926372e0 6.3926372e0
4.5e0 2.0e0 6.6110857e0 6.6110857e0
4.75e0 2.0e0 6.8365147e0 6.8365147e0
5.0e0 2.0e0 7.0673776e0 7.0673776e0
5.25e0 2.0e0 7.3024734e0 7.3024734e0
5.5e0 2.0e0 7.5408664e0 7.5408664e0
5.75e0 2.0e0 7.7818266e0 7.7818266e0
6.0e0 2.0e0 8.0247865e0 8.0247865e0

0.0e0 2.25e0 1.253125e1 1.253125e1
2.5e-1 2.25e0 1.05710495e1 1.05710495e1
5.0e-1 2.25e0 9.0976501e0 9.0976501e0
7.5e-1 2.25e0 8.0053497e0 8.0053497e0
1.0e0 2.25e0 7.2099503e0 7.2099503e0
1.25e0 2.25e0 6.6468506e0 6.6468506e0
1.5e0 2.25e0 6.2626495e0 6.2626495e0
1.75e0 2.25e0 6.0186493e0 6.0186493e0
2.0e0 2.25e0 5.8845505e0 5.8845505e0
2.25e0 2.25e0 5.8354507e0 5.8354507e0
2.5e0 2.25e0 5.8520767e0 5.8520767e0
2.75e0 2.25e0 5.9205132e0 5.9205132e0
3.0e0 2.25e0 6.0291103e0 6.0291103e0
3.25e0 2.25e0 6.1689813e0 6.1689813e0
3.5e0 2.25e0 6.3332127e0 6.3332127e0
3.75e0 2.25e0 6.5164189e0 6.5164189e0
4.0e0 2.25e0 6.7143982e0 6.7143982e0
4.25e0 2.25e0 6.9238872e0 6.9238872e0
4.5e0 2.25e0 7.1423357e0 7.1423357e0
4.75e0 2.25e0 7.3677647e0 7.3677647e0
5.0e0 2.25e0 7.5986276e0 7.5986276e0
5.25e0 2.25e0 7.8337234e0 7.8337234e0
5.5e0 2.25e0 8.0721164e0 8.0721164e0
5.75e0 2.25e0 8.3130766e0 8.3130766e0
6.0e0 2.25e0 8.5560365e0 8.5560365e0

0.0e0 2.5e0 1.3125e1 1.3125e1
2.5e-1 2.5e0 1.11647995e1 1.11647995e1
5.0e-1 2.5e0 9.6914001e0 9.6914001e0
7.5e-1 2.5e0 8.5990997e0 8.5990997e0
1.0e0 2.5e0 7.8037003e0 7.8037003e0
1.25e0 2.5e0 7.2406006e0 7.2406006e0
1.5e0 2.5e0 6.8563995e0 6.8563995e0
1.75e0 2.5e0 6.6123993e0 6.6123993e0
2.0e0 2.5e0 6.4783005e0 6.4783005e0
2.25e0 2.5e0 6.4292007e0 6.4292007e0
2.5e0 2.5e0 6.4458267e0 6.4458267e0
2.75e0 2.5e0 6.5142632e0 6.5142632e0
3.0e0 2.5e0 6.6228603e0 6.6228603e0
3.25e0 2.5e0 6.7627313e0 6.7627313e0
3.5e0 2.5e0 6.9269627e0 6.9269627e0
3.75e0 2.5e0 7.1101689e0 7.1101689e0
4.0e0 2.5e0 7.3081482e0 7.3081482e0
4.25e0 2.5e0 7.5176372e0 7.5176372e0
4.5e0 2.5e0 7.7360857e0 7.7360857e0
4.75e0 2.5e0 7.9615147e0 7.9615147e0
5.0e0 2.5e0 8.1923776e0 8.1923776e0
5.25e0 2.5e0 8.4274734e0 8.4274734e0
5.5e0 2.5e0 8.6658664e0 8.6658664e0
5.75e0 2.5e0 8.9068266e0 8.9068266e0
6.0e0 2.5e0 9.1497865e0 9.1497865e0

0.0e0 2.75e0 1.378125e1 1.378125e1
2.5e-1 2.75e0 1.18210495e1 1.18210495e1
5.0e-1 2.75e0 1.03476501e1 1.03476501e1
7.5e-1 2.75e0 9.2553497e0 9.2553497e0
1.0e0 2.75e0 8.4599503e0 8.4599503e0
1.25e0 2.75e0 7.8968506e0 7.8968506e0
1.5e0 2.75e0 7.5126495e0 7.5126495e0
1.75e0 2.75e0 7.2686493e0 7.2686493e0
2.0e0 2.75e0 7.1345505e0 7.1345505e0
2.25e0 2.75e0 7.0854507e0 7.0854507e0
2.5e0 2.75e0 7.1020767e0 7.1020767e0
2.75e0 2.75e0 7.1705132e0 7.1705132e0
3.0e0 2.75e0 7.2791103e0 7.2791103e0
3.25e0 2.75e0 7.4189813e0 7.4189813e0
3.5e0 2.75e0 7.5832127e0 7.5832127e0
3.75e0 2.75e0 7.7664189e0 7.7664189e0
4.0e0 2.75e0 7.9643982e0 7.9643982e0
4.25e0 2.75e0 8.1738872e0 8.1738872e0
4.5e0 2.75e0 8.3923357e0 8.3923357e0
4.75e0 2.75e0 8.6177647e0 8.6177647e0
5.0e0 2.75e0 8.8486276e0 8.8486276e0
5.25e0 2.75e0 9.0837234e0 9.0837234e0
5.5e0 2.75e0 9.3221164e0 9.3221164e0
5.75e0 2.75e0 9.5630766e0 9.5630766e0
6.0e0 2.75e0 9.8060365e0 9.8060365e0

0.0e0 3.0e0 1.45e1 1.45e1
2.5e-1 3.0e0 1.25397995e1 1.25397995e1
5.0e-1 3.0e0 1.10664001e1 1.10664001e1
7.5e-1 3.0e0 9.9740997e0 9.9740997e0
1.0e0 3.0e0 9.1787003e0 9.1787003e0
1.25e0 3.0e0 8.6156006e0 8.6156006e0
1.5e0 3.0e0 8.2313995e0 8.2313995e0
1.75e0 3.0e0 7.9873993e0 7.9873993e0
2.0e0 3.0e0 7.8533005e0 7.8533005e0
2.25e0 3.0e0 7.8042007e0 7.8042007e0
2.5e0 3.0e0 7.8208267e0 7.8208267e0
2.75e0 3.0e0 7.8892632e0 7.8892632e0
3.0e0 3.0e0 7.9978603e0 7.9978603e0
3.25e0 3.0e0 8.1377313e0 8.1377313e0
3.5e0 3.0e0 8.3019627e0 8.3019627e0
3.75e0 3.0e0 8.4851689e0 8.4851689e0
4.0e0 3.0e0 8.6831482e0 8.6831482e0
4.25e0 3.0e0 8.8926372e0 8.8926372e0
4.5e0 3.0e0 9.1110857e0 9.1110857e0
4.75e0 3.0e0 9.3365147e0 9.3365147e0
5.0e0 3.0e0 9.5673776e0 9.5673776e0
5.25e0 3.0e0 9.8024734e0 9.8024734e0
5.5e0 3.0e0 1.00408664e1 1.00408664e1
5.75e0 3.0e0 1.02818266e1 1.02818266e1
6.0e0 3.0e0 1.05247865e1 1.05247865e1

